Unveiling the origins of galactic bars: insights from barred and unbarred galaxies

A significant fraction of local galaxies exhibit stellar bars, non-axisymmetric structures composed of stars, gas, and dust. Identifying key differences between the properties of barred and unbarred galaxies can uncover clues about the conditions for triggering bar formation. We explore the early stages of bar formation in a small sample of disc barred galaxies extracted from the TNG50 cosmological simulation, and compare their properties to those of unbarred galaxies. According to our results, the most important difference between barred and unbarred galaxies is that the former have systematically higher fractions of stellar to dark matter mass in their inner regions, from very early stages and prior to the formation of the bars. They harbour high initial gas content, fostering increased star formation rates and leading to a central mass concentration that grows faster over time compared to unbarred galaxies. Examining the evolution of the halo spin within 10 ckpc reveals that barred galaxies have higher angular momentum transfer from the disc to the halo. Curiously, both barred and unbarred galaxies share similar initial low values of the halo spin, consistent with those proposed in the literature for bar formation. Furthermore, we evaluate existing stability criteria to capture the complexity of the process, and investigate the effects of mergers, flybys, and environment as possible drivers of bar formation. We find no clear link between mergers and disc instabilities resulting in the formation of bars, even though some of the simulated barred galaxies might have been influenced by these events.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
